Distributed Inference over Linear Models using Alternating Gaussian Belief Propagation

We consider the problem of maximum likelihood estimation in linear models represented by factor graphs and solved via the Gaussian belief propagation algorithm. Motivated by massive internet of things (IoT) networks and edge computing, we set the above problem in a clustered scenario, where the factor graph is divided into clusters and assigned for processing in a distributed fashion across a number of edge computing nodes. For these scenarios, we show that an alternating Gaussian belief propagation (AGBP) algorithm that alternates between inter- and intra-cluster iterations, demonstrates superior performance in terms of convergence properties compared to the existing solutions in the literature. We present a comprehensive framework and introduce appropriate metrics to analyse AGBP algorithm across a wide range of linear models characterised by symmetric and non-symmetric, square, and rectangular matrices. We extend the analysis to the case of dynamic linear models by introducing dynamic arrival of new data over time. Using a combination of analytical and extensive numerical results, we show the efficiency and scalability of AGBP algorithm, making it a suitable solution for large-scale inference in massive IoT networks.

==> plot/plot1/plot1a/area006_tie25_global1.txt <==
x y
1 52.471071147311406
2 65.65406511030199
3 53.859398191491266
4 39.108439590712315
5 24.558271097974618

==> plot/plot1/plot1a/area006_tie25_global2.txt <==
x y
6 28.384307502841985
7 53.57757221227049
8 47.599863466718986
9 40.41510431302901
10 33.189588514989765

==> plot/plot1/plot1a/area006_tie25_global3.txt <==
x y
11 44.87657158539906
12 50.88388708281366
13 49.695439438908416
14 44.65049095369987
15 39.70897589939223

==> plot/plot1/plot1a/area006_tie50_global1.txt <==
x y
1 60.673373734734625
2 61.7627647581411
3 49.802129790463674
4 35.65326298390159
5 21.269843985703705

==> plot/plot1/plot1a/area006_tie50_global2.txt <==
x y
6 38.78057387506425
7 51.57068295702217
8 45.16388457739524
9 37.976321974148064
10 30.812283503257966

==> plot/plot1/plot1a/area006_tie50_global3.txt <==
x y
11 51.9381354315599
12 51.226304684276684
13 45.35156651258346
14 40.56097959564832
15 35.784815314158536

==> plot/plot1/plot1a/area006_tie5_global1.txt <==
x y
1 10.492960486322188
2 30.858592132505176
3 74.29333333333334
4 64.39714426390941
5 50.67200374531834


==> plot/plot1/plot1a/area006_tie5_global2.txt <==
x y
6  6.822775383445304
7 16.721565731166912
8 50.533131006575616
9 48.80759837177747
10 40.022829188748474

==> plot/plot1/plot1a/area006_tie5_global3.txt <==
x y
11  8.757830404889228
12 12.120952380952382
13 41.807528479445274
14 51.01783114992722
15 49.57065025118517

==> plot/plot1/plot1b/syn_area006_tie5.txt <==
1	1318	1432.25000000000	1472	1513	1633

==> plot/plot1/plot1b/syn_area006_tie50.txt <==
2	1484	1617.50000000000	1663	1708	1837

==> plot/plot1/plot1c/dis_area006_tie5.txt <==
1	42	95	126	173	288
2	17	32	43	58.75	97
3	10	14	16	19	26
4	9	13	15	18	25
5	9	13	15	18	25

==> plot/plot1/plot1c/dis_area006_tie50.txt <==
7	20	25	27	30	37
8	19	24	26	29	36
9	19	24	25.5	28.5	35
10	19	24	25.5	28.5	35
11	19	24	25.5	28.5	35



==> plot/plot10/plot10a/tie005_area26_dyn01.txt <==
x y
11 23
12 4 
13 2
14 2
15 2

==> plot/plot10/plot10a/tie005_area26_dyn09.txt <==
x y
11 29
12 4 
13 3
14 3
15 3

==> plot/plot10/plot10a/tie005_area6_dyn01.txt <==
x y
1 38
2 10
3 5
4 5
5 5

==> plot/plot10/plot10a/tie005_area6_dyn09.txt <==
x y
1 48
2 11
3 5.5
4 5
5 5

==> plot/plot10/plot10a/tie05_area26_dyn01.txt <==
x y
16 11
17 5
18 5
19 5
20 5

==> plot/plot10/plot10a/tie05_area26_dyn09.txt <==
x y
16 13
17 5
18 5
19 5
20 5

==> plot/plot10/plot10a/tie05_area6_dyn01.txt <==
x y
6 18
7 10
8 10
9 10
10 10

==> plot/plot10/plot10a/tie05_area6_dyn09.txt <==
x y
6 21
7 11
8 11
9 11
10 11

==> plot/plot10/plot10b/tie005_area26_dyn01.txt <==
x y
11 10
12 4
13 3
14 3
15 3

==> plot/plot10/plot10b/tie005_area26_dyn09.txt <==
x y
11 13
12 4
13 3
14 3
15 3

==> plot/plot10/plot10b/tie005_area6_dyn01.txt <==
x y
1 56
2 7
3 4
4 4 
5 4

==> plot/plot10/plot10b/tie005_area6_dyn09.txt <==
x y
1 71
2 8
3 5
4 5 
5 5

==> plot/plot10/plot10b/tie05_area26_dyn01.txt <==
x y
16 5
17 7
18 7
19 7
20 7

==> plot/plot10/plot10b/tie05_area26_dyn09.txt <==
x y
16 6
17 8
18 8
19 8
20 8

==> plot/plot10/plot10b/tie05_area6_dyn01.txt <==
x y
6 15
7 9
8 9
9 9
10 9

==> plot/plot10/plot10b/tie05_area6_dyn09.txt <==
x y
6 17
7 11
8 11
9 10
10 10

==> plot/plot11/plot11a/tie005_area26_dyn01.txt <==
x y
11 13
12 1.5
13 1
14 1
15 1

==> plot/plot11/plot11a/tie005_area26_dyn09.txt <==
x y
11 15
12 2
13 2
14 2
15 2

==> plot/plot11/plot11a/tie005_area6_dyn01.txt <==
x y
1 30
2 7
3 4
4 3
5 3

==> plot/plot11/plot11a/tie005_area6_dyn09.txt <==
x y
1 28
2 9
3 5
4 4
5 4

==> plot/plot11/plot11a/tie05_area26_dyn01.txt <==
x y
16 6
17 2
18 2
19 2
20 2

==> plot/plot11/plot11a/tie05_area26_dyn09.txt <==
x y
16 9
17 4
18 4
19 4
20 4

==> plot/plot11/plot11a/tie05_area6_dyn01.txt <==
x y
6 13
7 7
8 7
9 7
10 7

==> plot/plot11/plot11a/tie05_area6_dyn09.txt <==
x y
6 16
7 9
8 9
9 9
10 9

==> plot/plot11/plot11b/tie005_area26_dyn01.txt <==
x y
11 14
12 2
13 2
14 2
15 2

==> plot/plot11/plot11b/tie005_area26_dyn09.txt <==
x y
11 33
12 3
13 2
14 2
15 2

==> plot/plot11/plot11b/tie005_area6_dyn01.txt <==
x y
1 65
2 5
3 3
4 3
5 3

==> plot/plot11/plot11b/tie005_area6_dyn09.txt <==
x y
1 79
2 8
3 5
4 5
5 4

==> plot/plot11/plot11b/tie05_area26_dyn01.txt <==
x y
16 4
17 4
18 4
19 4
20 4

==> plot/plot11/plot11b/tie05_area26_dyn09.txt <==
x y
16 16
17 5
18 5
19 5
20 5

==> plot/plot11/plot11b/tie05_area6_dyn01.txt <==
x y
6 13
7 7
8 6
9 6
10 6

==> plot/plot11/plot11b/tie05_area6_dyn09.txt <==
x y
6 25
7 9
8 9
9 9
10 9

==> plot/plot2/plot2a/area026_tie25_global1.txt <==
x y
1 334.06844772807506
2 892.2498535236025
3 899.7243399932329
4 887.4235949167734
5 872.4270022528915

==> plot/plot2/plot2a/area026_tie25_global2.txt <==
x y 
6 129.58506622204908
7 522.1611634047983
8 528.3269209548623
9 521.6492432052792
10 514.1720194013362

==> plot/plot2/plot2a/area026_tie25_global3.txt <==
x y 
11 246.16891312130193
12 358.8999079857492
13 360.507339609484
14 357.1565784064491
15 352.19026046995157

==> plot/plot2/plot2a/area026_tie50_global1.txt <==
x y
1 764.2332163253873
2 773.9235195427102
3 678.1010617760618
4 663.2998585707106
5 648.4802524295192

==> plot/plot2/plot2a/area026_tie50_global2.txt <==
x y 
6 194.52152827085996
7 450.30987045130115
8 379.30125363995785
9 371.75079341211364
10 364.2143494494825

==> plot/plot2/plot2a/area026_tie50_global3.txt <==
x y
11 450.18738722431016
12 314.59708968538655
13 260.830259109556
14 255.85704158399471
15 250.8969603370756

==> plot/plot2/plot2a/area026_tie5_global1.txt <==
x y
1   57.16479480930111
2  170.2473459770262
3  677.5030487804878
4 1026.679871692061
5 1033.2856235107229

==> plot/plot2/plot2a/area026_tie5_global2.txt <==
x y 
6  29.51347260817785
7  86.43406696294817
8 338.4995574350905
9 516.6459016393443
10 634.0093155123532

==> plot/plot2/plot2a/area026_tie5_global3.txt <==
x y 
11  41.026017348866965
12  58.90445724034975
13 226.04166666666666
14 351.76576857998174
15 424.9668284789644

==> plot/plot2/plot2b/syn_area026_tie5.txt <==
1	5067	5261.25000000000	5331	5403.75000000000	5602

==> plot/plot2/plot2b/syn_area026_tie50.txt <==
2	5181	5414.50000000000	5491.50000000000	5571.50000000000	5783

==> plot/plot2/plot2c/dis_area026_tie5.txt <==
1	32	67	91	131	227
2	11	23	31	44	75
3	5	6	8	10	16
4	4	5	5.3	6	7
5	4	4	4.7	5	6

==> plot/plot2/plot2c/dis_area026_tie50.txt <==
7	6	7	7.3	8	9
8	6	7	7.3	8	9
9	6	7	7.7	8	9
10	6	7	7.7	8	9
11	6	7	7.7	8	9

==> plot/plot3/area006_tie25_cluster12_global1.txt <==
x y
6 43.84308284507638
7 57.54899211586316
8 56.12483970143437
9 53.56358124355715
10 51.02934699455695

==> plot/plot3/area006_tie25_cluster6_global1.txt <==
x y
1 47.75157723109342
2 61.14697300437567
3 57.25985840210469
4 52.210301720168474
5 47.106579846781244

==> plot/plot3/area006_tie50_cluster12_global1.txt <==
x y
6 54.895772043602506
7 56.30115872989046
8 54.43581277642765
9 51.94971105408573
10 49.42356555779098

==> plot/plot3/area006_tie50_cluster6_global1.txt <==
x y
1 56.77197318733415
2 58.62696633954322
3 54.67117618501743
4 49.70308847142608
5 44.71863396521399


==> plot/plot3/area006_tie5_cluster12_global1.txt <==
x y 
6  6.25874606403759
7 18.596642808676588
8 65.44284018867306
9 68.05332340322035
10 66.44002490245893

==> plot/plot3/area006_tie5_cluster6_global1.txt <==
x y
1  7.4561421772051855
2 22.179508768422977
3 69.7028254922346
4 68.72335244249454
5 65.00966304521936


==> plot/plot3/area026_tie25_cluster12_global1.txt <==
x y
6 267.00266441030493
7 771.0607179835974
8 899.2530736021395
9 896.8645204886334
10 894.2923612837735

==> plot/plot3/area026_tie25_cluster6_global1.txt <==
x y
1 284.4761810695436
2 780.6305461738799
3 897.5411810531143
4 893.3228182384071
5 888.235679667132

==> plot/plot3/area026_tie50_cluster12_global1.txt <==
x y
6 681.1429925318796
7 692.8055902241564
8 682.4951449733419
9 679.9501239798017
10 677.4051029862615

==> plot/plot3/area026_tie50_cluster6_global1.txt <==
x y
1 685.1640131194615
2 766.6335941598225
3 680.8628454610107
4 675.8161398182707
5 670.7769462862727

==> plot/plot3/area026_tie5_cluster12_global1.txt <==
x y
6   27.999547196843594
7   83.49677341792024
8  379.3792619639338
9  662.8004841333645
10  880.5016991534137

==> plot/plot3/area026_tie5_cluster6_global1.txt <==
x y
1   35.08131249600544
2  103.83722320371703
3  472.9669656747735
4  762.7361550621904
5 1039.338473057976

==> plot/plot4/area006_tie25_delta01.txt <==
x y 
1   6.383863754284237
2   5.691016025671187
3  -6.68585510724783
4 -21.524252918277668
5 -36.34358293668028

==> plot/plot4/area006_tie25_delta1.txt <==
x y
6   1.4444444444444444
7  -0.48768981202756045
8 -12.862016589180051
9 -27.69025049723163
10 -42.48791522477865

==> plot/plot4/area006_tie50_delta01.txt <==
x y 
1   6.904850338766164
2   5.249718327442398
3  -6.692991621734521
4 -21.077807688641546
5 -35.43337462724683

==> plot/plot4/area006_tie50_delta1.txt <==
x y
6   1.2634152785710677
7  -0.6690253856263404
8 -12.61960527834417
9 -26.982800137598893
10 -41.35244791560029

==> plot/plot4/area006_tie5_delta01.txt <==
x   y
1   2.0826271767448237
2   5.59721733004579
3   -3.9290279920652416
4   -19.180621738143866
5   -34.50461506188379

==> plot/plot4/area006_tie5_delta1.txt <==
x y
6  1.2150072150072149
7   0.2164502164502166
8 -12.630081300813005
9 -27.86894586894587
10 -43.10619469026548

==> plot/plot4/area026_tie25_delta01.txt <==
x y 
1 34.973195187691054
2 87.84998621450234
3 77.10621636760087
4 62.249413252307434
5 47.195217326225915

==> plot/plot4/area026_tie25_delta1.txt <==
x y
6   4.8747847360094445
7   8.74952719659263
8  -3.9947476848765944
9 -19.06863247614195
10 -34.156322521766775

==> plot/plot4/area026_tie50_delta01.txt <==
x y 
1 76.87330704403922
2 75.43040236793554
3 54.6955141645083
4 39.831239442567565
5 24.934882561930422

==> plot/plot4/area026_tie50_delta1.txt <==
x y
6   8.83922976474073
7   5.589569668852983
8  -6.985628401033365
9 -21.881701594251005
10 -36.76519554937649

==> plot/plot4/area026_tie5_delta01.txt <==
x y 
1   6.74959100204499
2  19.705364134690683
3  74.64192604416068
4 100.87611697806662
5  87.78660498793242

==> plot/plot4/area026_tie5_delta1.txt <==
x y
6  1.6829814233846805
7   4.95996765062677
8  -0.8495983935742952
9 -15.915176797775132
10 -30.927258193445248

==> plot/plot5/dis_area006_tie50_delta0.txt <==
6	15	24	27	30	39
7	12	22	26	29	38
8	12	22	26	29	38
9	12	22	26	29	38
10	12	22	26	29	38

==> plot/plot5/dis_area006_tie5_delta0.txt <==
1	10	81	127	200.750000000000	376
2	5	28	43	67	119
3	5	13	16	20	30
4	5	12	15	18	27
5	6	12	14	18	27

==> plot/plot5/dis_area026_tie50_delta0.txt <==
16	6	7	7	8	9
17	6	7	7	8	9
18	6	7	8	8	9
19	6	7	7	8	9
20	6	7	7	8	9

==> plot/plot5/dis_area026_tie5_delta0.txt <==
11	32	69	95	138.750000000000	241
12	11	23	32	46.7500000000000	82
13	5	6	8	11	18
14	4	5	5	6	7
15	4	4	5	5	6

==> plot/plot6/plot6a/syn_area006_tie5.txt <==
1	325	1255	1849	2038.50000000000	2431

==> plot/plot6/plot6a/syn_area006_tie50.txt <==
2	837	1679.50000000000	2116.50000000000	2246	2577

==> plot/plot6/plot6b/dis_area006_tie5.txt <==
1	34	83	113	166.500000000000	290
2	12	28	38	56.5000000000000	99
3	6	8	10	13	20
4	5	6	7	8	11
5	5	6	7	8	11

==> plot/plot6/plot6b/dis_area006_tie50.txt <==
7	9	10	10.5000000000000	11	12
8	7	8	9	10	13
9	8	9	9	10	11
10	8	9	9	10	11
11	8	9	9	10	11

==> plot/plot6/plot6c/syn_area026_tie5.txt <==
1	8987	9278.50000000000	9383.50000000000	9492.50000000000	9767

==> plot/plot6/plot6c/syn_area026_tie50.txt <==
2	9137	9434	9532	9632	9907

==> plot/plot6/plot6d/dis_area026_tie5.txt <==
1	33	72	95.5000000000000	146.500000000000	257
2	11	24	32	49	86
3	4	6	8	11	18
4	3	4	5	7	11
5	3	4	4	5	6

==> plot/plot6/plot6d/dis_area026_tie50.txt <==
7	5	5	6	7	10
8	4	5	5	6	7
9	5.5	5.8	6	6.2	6.5
10	5.5	5.8	6	6.2	6.5
11	5.5	5.8	6	6.2	6.5

==> plot/plot7/area006_tie25_global1.txt <==
x y
1  92.73241117074217
2 228.43860420079596
3 238.16751773227608
4 224.6156407387319
5 210.05973949794554

==> plot/plot7/area006_tie50_global1.txt <==
x y
1 193.90873965234778
2 230.7903483223747
3 215.09648614780193
4 202.07864120277912
5 188.61447806650963

==> plot/plot7/area006_tie5_global1.txt <==
x y
1  12.51462060548955
2  36.81567094940275
3 139.1187262084321
4 199.305898483874
5 203.3709343116652

==> plot/plot7/area026_tie25_global1.txt <==
x y 
1  632.1810476157565
2 1878.0358010859104
3 2330.191377660021
4 2316.1392165674515
5 2301.3516313210675

==> plot/plot7/area026_tie50_global1.txt <==
x y
1 1574.94582752206
2 1893.4905151835271
3 1574.9121146370394
4 1560.3228560643508
5 1545.8095065878022

==> plot/plot7/area026_tie5_global1.txt <==
x y
1  97.15499314816387
2  288.82048645308737
3 1169.8544860742059
4 1854.9166808320538
5 2281.6573028851617

==> plot/plot8/plot8a/tie005_row120.txt <==
x y
1 5.373585592141168
2 8.234130123979522
3 13.826889184705006
4 7.72150844920284
5 -6.238586165494392

==> plot/plot8/plot8a/tie005_row200.txt <==
x y
1 6.1654703067388406
2 17.273034307045094
3 68.29008829477166
4 94.73881748784311
5 105.18017185763722

==> plot/plot8/plot8a/tie005_row300.txt <==
x y
1 6.792499730135521
2 20.14254942752557
3 82.20046855864462
4 99.87074297238888
5 107.9280154080732

==> plot/plot8/plot8a/tie025_row120.txt <==
x y
6 19.25457182404081
7 13.80963919465253
8 19.1007691983789
9 12.042379541528922
10 14.63803679037608

==> plot/plot8/plot8a/tie025_row200.txt <==
x y
6 26.917089706620903
7 21.32577968812475
8 40.487010895367696
9 32.08140097721565
10 48.36532170119956

==> plot/plot8/plot8a/tie025_row300.txt <==
x y
6 29.029311402392146
7 25.932495150456095
8 55.01963197046815
9 44.14177387883307 
10 65.22886208657626

==> plot/plot8/plot8a/tie05_row120.txt <==
x y
11 25.119427123801508
12 18.920791920846053
13 20.56392002249891
14 14.152425551883933
15 11.890765462703502

==> plot/plot8/plot8a/tie05_row200.txt <==
x y
11 39.86670297021102
12 27.39303655612495
13 36.273529870344966
14 30.766127313719096
15 29.331714504643678


==> plot/plot8/plot8a/tie05_row300.txt <==
x y
11 45.63298364104409
12 34.67170641110509
13 49.62804638827425
14 47.185429602743696
15 48.723885758163036

==> plot/plot8/plot8b/tie005_row120.txt <==
x y
1 5.757545395353475
2 4.300308915756704
3 3.853529905497737
4 -1.2907901325632398
5 -16.638812840338158

==> plot/plot8/plot8b/tie005_row200.txt <==
x y
1 7.0304138460765095
2 15.11796036997016
3 55.29112437454812
4 89.10504323339464
5 57.053393526046776

==> plot/plot8/plot8b/tie005_row300.txt <==
x y
1 7.573893944761876
2 19.15943725723634
3 74.28700513207104
4 125.83575465025581
5 90.48486798821804

==> plot/plot8/plot8b/tie025_row120.txt <==
x y
6 16.795463513890233
7 6.710569460572966
8 10.401867327315385
9 4.692600491165913
10 7.992008145362318

==> plot/plot8/plot8b/tie025_row200.txt <==
x y
6 24.05257501921011
7 14.376511300708446
8 30.02014039514006
9 19.25684779521355
10 36.688678614213195

==> plot/plot8/plot8b/tie025_row300.txt <==
x y
6 29.907419649194235
7 20.12969785070553
8 46.60080137225505
9 31.76575441498952
10 64.1128879604893

==> plot/plot8/plot8b/tie05_row120.txt <==
x y
11 23.241261209223662
12 8.751053448089639
13 12.321555453080304
14 5.194981293181195
15 5.4507564544176335

==> plot/plot8/plot8b/tie05_row200.txt <==
x y
11 40.02676366722466
12 16.022399884155632
13 31.18368853464533
14 15.435341955429493
15 18.999994259942824

==> plot/plot8/plot8b/tie05_row300.txt <==
x y
11 52.80755457846583
12 23.784939340238374
13 50.854927934457564
14 27.9042961694538
15 38.12115181275365

==> plot/plot9/plot9a/tie005_area26_row120.txt <==
11	72	81	85	88	98
12	20	27	29	32	39
13	6	9	10	11	14
14	5	6	7	7	8
15	4	5	6	6	7

# Area 6
#11	79	85	87	90	97
#12	27	31	32	34	38
#13	7	10	12	13	17
#14	5	7	8	9	12
#15	5	6	6	7	8

# Area 12
#
#
#
#
#

==> plot/plot9/plot9a/tie005_area6_row120.txt <==
1	111	133	142	153	182
2	42	49	52	55	64
3	11	15	17	18	22
4	7	10	11.5000000000000	13	17
5	6	8	9	11	15

# Area 6
#1	129	145	155	167	200
#2	48	53.5000000000000	56	60	69
#3	14	17	19	20	24
#4	9	12	13	14	17
#5	8	10	11	12	15

# Area 12 p = 0.9 zeta = 0.9
#1	136	155	164	179	212
#2	50	56	59	61	68
#3	16	19	21	22	26
#4	11	13	14	15	18
#5	8	11	12	13	16

# Area 12 p = 0.7 zeta = 0.9
#1	112	117	120	124	134
#2	46	52	54	56	62
#3	15	18	19	20	23
#4	10	12	13	14	17
#5	9	10	11	12	15

# Area 12 p = 0.5 zeta = 0.9
#5	8	10	11	12	15

==> plot/plot9/plot9a/tie05_area26_row120.txt <==
16	73	82	85	88	97
17	63	69	71	73	79
18	63	69	71	73	77
19	63	69	71	73	79
20	63	69	71	73	78

# Area 6
#16	79	85	87	90	97
#17	69	72	73	74	77
#18	67	71	72	74	78
#19	67	71	72	74	78
#20	67	71	73	74	78

# Area 12
#
#
#
#
#

==> plot/plot9/plot9a/tie05_area6_row120.txt <==
6	119	131	136	142	158
7	90	102	106	111	124
8	85	99	103	108.500000000000	122
9	87	99	103.500000000000	108	121
10	86	99	103	108	121

# Area 6
#6	126	136	140	145	158
#7	97	106	109	112	121
#8	93	103	106	110	119
#9	94	103	107	110	120
#10	94	103	106	109	118

# Area 12
#
#
#
#
#

==> plot/plot9/plot9b/tie005_area26_row300.txt <==
11	56	64	66	70	79
12	20	21	21	22	23
13	7	7	7	7	7
14	5	5	5	5	5
15	5	5	5	5	5

# Area 6
#11	62	67	71	78	94
#12	20	21	21	22	23
#13	7	7	7	7	7
#14	5	5	5	5	5
#15	5	5	5	5	5

# Area 12
#
#
#
#
#

==> plot/plot9/plot9b/tie005_area6_row300.txt <==
1	105	139.250000000000	160	189	259
2	29	30	31	31	32
3	8	9	9	10	11
4	7	7	7	7	7
5	6	6	6	6	6

# Area 6
#1	124	162	186	225.750000000000	313
#2	30	31	31	32	33
#3	9	9	10	10	11
#4	7	7	7	7	7
#5	6	6	6	6	6

# Area 12
#
#
#
#
#

==> plot/plot9/plot9b/tie05_area26_row300.txt <==
16	80	91.5000000000000	95	100	112
17	105	171.500000000000	198	229	313
18	155	236.500000000000	268	300	395
19	153	232	278.500000000000	393	557
20	137	242.500000000000	404	451	720

# Area 6
#16	89	98	102	113	135
#17	147	199.500000000000	218	240	295
#18	214	297	327	358	446
#
#

# Area 12
#
#
#
#
#

==> plot/plot9/plot9b/tie05_area6_row300.txt <==
6	83	91	96	102	118
7	38	42	43	45	49
8	14	17	18	20	24
9	11	13	15	17	22
10	10	12	14	16	22

# Area 6
#6	87	94.5000000000000	98	103	115
#7	39	42	43	45	49
#8	15	17	19	20	24
#9	12	14	15	16	19
#10	11	13	14	15	18

# Area 12
#
#
#
#
#
